The Tribes of Machine Learning and the Realm of Computer Architecture

Machine learning techniques have influenced the field of computer architecture like many other fields. This paper studies how the fundamental machine learning techniques can be applied towards computer architecture problems. We also provide a detailed survey of computer architecture research that employs different machine learning methods. Finally, we present some future opportunities and the outstanding challenges that need to be overcome to exploit full potential of machine learning for computer architecture.

==> data.csv <==
Algorithm,Works
Decision Trees,10
Genetic Algo.,5
KNN,3
K-Means,3
Linear Regress.,13
Logistic Regress.,7
Naive Bayes,4
Neural Nets.,44
Random Forest,6
Reinforc. Learn.,8
SVM,6
Others,6


==> data2.csv <==
Year,Works
1995,1
1996,0
1997,2
1998,0
1999,2
2000,0
2001,0
2002,3
2003,0
2004,0
2005,2
2006,2
2007,3
2008,4
2009,4
2010,2
2011,0
2012,1
2013,3
2014,3
2015,9
2016,4
2017,6
2018,6
2019,22
2020,13

